ParBench: A Benchmark for Reliable Evaluation of LLM Parallel Code Translation

Modern compute-intensive software must migrate across a changing ecosystem of accelerators, programming APIs, compiler stacks, and portability layers, including CUDA, OpenMP, OpenCL, and OpenMP target offload. Large language models and autonomous coding agents are increasingly proposed for such migration, but the field lacks reliable ways to measure whether they preserve the low-level parallel semantics that make translations behaviorally valid, including thread indexing, synchronization, memory management, host-device coordination, and API-specific execution structure. We present ParBench, a kernel-centric benchmark framework for evaluating LLM-based parallel API translation under executable, reproducible conditions. ParBench fixes the surrounding build, run, and verification infrastructure through declarative benchmark specifications and asks models to translate only the computational kernels. It draws on multiple open-source HPC suites and covers representative cross-API translation directions among CUDA, OpenMP, OpenCL, and OpenMP target offload. To test whether success reflects robust translation rather than surface-form memorization, ParBench includes AST-driven, intended behavior-preserving, baseline-validated source augmentation. Evaluations on state-of-the-art open and proprietary LLMs show persistent barriers to reliable parallel code translation, including direction asymmetry, multi-file coordination, incomplete API adaptation, and uneven robustness to source-level perturbations. Code is available at https://github.com/Scientific-Computing-Lab/ParBench.

==> figures/figures_tek_version/f5_pass_at_k_by_direction_gpt_5-3_codex.dat <==
dir p1 p3
0 76.4 83.3
1 55.6 62.5
2 57.9 63.2
3 19.3 26.3
4 82.4 82.4
5 39.2 52.9
6 100.0 100.0
7 100.0 100.0


==> figures/figures_tek_version/f5_pass_at_k_by_direction_gpt_5-4.dat <==
dir p1 p3
0 83.3 91.7
1 55.6 62.5
2 59.6 68.4
3 19.3 26.3
4 72.5 82.4
5 41.2 47.1
6 95.8 100.0
7 95.8 100.0


==> figures/figures_tek_version/f5_pass_at_k_by_direction_qwen.dat <==
dir p1 p3
0 40.3 50.0
1 25.0 33.3
2 7.0 15.8
3 0.0 0.0
4 33.3 52.9
5 9.8 23.5
6 0.0 0.0
7 66.7 100.0


==> figures/figures_tek_version/f6_cross_suite_comparison_gpt_5-3_codex.dat <==
x y errm errp
0 0.5109 0.1005 0.0996
1 0.3333 0.2366 0.3667
2 0.6667 0.3667 0.2366
3 0.6667 0.3667 0.2366
4 1.0000 0.1287 0.0000


==> figures/figures_tek_version/f6_cross_suite_comparison_gpt_5-4.dat <==
x y errm errp
0 0.5109 0.1005 0.0996
1 0.6667 0.3667 0.2366
2 0.6667 0.3667 0.2366
3 0.6667 0.3667 0.2366
4 0.9231 0.1645 0.0556


==> figures/figures_tek_version/f6_cross_suite_comparison_qwen.dat <==
x y errm errp
0 0.1364 0.0520 0.0765
1 0.0000 0.0000 0.3903
2 0.0000 0.0000 0.3903
3 0.0000 0.0000 0.3903
4 0.4000 0.1541 0.1768


==> figures/figures_tek_version/f7_augmentation_robustness.dat <==
lv qw qw_lo qw_hi g54 g54_lo g54_hi cdx cdx_lo cdx_hi
0 34.6 15.2 19.2 87.5 18.5 8.2 75.0 19.9 13.0
1 75.0 28.2 16.1 90.9 18.7 6.6 85.0 21.0 9.8
2 83.3 28.1 12.0 95.5 17.3 3.7 85.0 21.0 9.8
3 75.0 28.2 16.1 81.8 20.3 10.9 85.0 21.0 9.8
4 83.3 28.1 12.0 90.9 18.7 6.6 90.0 20.1 7.2


==> figures/figures_tek_version/kernel_api_bubble_applications.dat <==
x y size
6 1 1.5
4 1 1.5
3 1 1.5
2 1 1.5
2 1 1.5


==> figures/figures_tek_version/kernel_api_bubble_libraries.dat <==
x y size
6 1 1.5
5 1 1.5
5 1 1.5
5 1 1.5


==> figures/figures_tek_version/kernel_api_bubble_microbenchmarks.dat <==
x y size
12 5 1.5
3 4 1.5
1 1 1.5


==> figures/figures_tek_version/kernel_api_bubble_miniapps.dat <==
x y size
12 1 1.5
11 23 2.4
11 1 1.5
7 1 1.5
7 1 1.5
6 1 1.5
6 1 1.5
5 1 1.5
4 1 1.5
4 1 1.5
3 1 1.5
3 1 1.5
3 1 1.5
2 1 1.5
2 1 1.5
1 1 1.5
1 1 1.5


==> figures/figures_tek_version/kernel_api_bubble_proxy_apps.dat <==
x y size
6 1 1.5
4 1 1.5
3 1 1.5
3 1 1.5
2 1 1.5
2 1 1.5
2 1 1.5
1 1 1.5
1 1 1.5
1 1 1.5
1 1 1.5


==> figures/figures_tek_version/kernel_api_bubble_suites.dat <==
x y size
9 15 1.9
6 100 11.4
5 5 1.5
5 30 2.7
5 80 4.5
5 12 1.7
4 15 1.9
4 10 1.6
4 22 2.3
4 8 1.5
3 3 1.5
3 15 1.9
3 7 1.5
3 8 1.5
3 8 1.5
3 13 1.8
3 13 1.8
3 3 1.5
3 8 1.5
3 3 1.5
3 8 1.5
2 1 1.5
2 1 1.5
2 8 1.5
2 15 1.9
1 15 1.9
1 1 1.5
1 15 1.9
1 8 1.5
1 15 1.9
1 13 1.8

